Universal New Physics Latent Space

We develop a machine learning method for mapping data originating from both Standard Model processes and various theories beyond the Standard Model into a unified representation (latent) space while conserving information about the relationship between the underlying theories. We apply our method to three examples of new physics at the LHC of increasing complexity, showing that models can be clustered according to their LHC phenomenology: different models are mapped to distinct regions in latent space, while indistinguishable models are mapped to the same region. This opens interesting new avenues on several fronts, such as model discrimination, selection of representative benchmark scenarios, and identifying gaps in the coverage of model space.

==> param_card.dat <==
######################################################################
## PARAM_CARD AUTOMATICALY GENERATED BY MG5                       ####
######################################################################
###################################
## INFORMATION FOR DSQMIX
###################################
BLOCK DSQMIX # 
      1 1 1.000000e+00 # rrd1x1
      2 2 1.000000e+00 # rrd2x2
      3 3 9.387379e-01 # rrd3x3
      3 6 3.446319e-01 # rrd3x6
      4 4 1.000000e+00 # rrd4x4
      5 5 1.000000e+00 # rrd5x5
      6 3 -3.446319e-01 # rrd6x3
      6 6 9.387379e-01 # rrd6x6
###################################
## INFORMATION FOR FRALPHA
###################################
BLOCK FRALPHA # 
      1 -1.138252e-01 # alp
###################################
## INFORMATION FOR HMIX
###################################
BLOCK HMIX # 
      1 3.576810e+02 # rmuh
      2 9.748624e+00 # tb
      4 1.664391e+05 # ma2
###################################
## INFORMATION FOR MASS
###################################
BLOCK MASS # 
      5 4.889917e+00 # mb
      6 1.750000e+02 # mt
      15 1.777000e+00 # mta
      23 9.118760e+01 # mz
      24 7.982901e+01 # mw
      25 1.108991e+02 # mh01
      35 3.999601e+02 # mh02
      36 3.995839e+02 # ma0
      37 4.078790e+02 # mh
      1000001 1.000000e+05 # 5.684411e+02 # set of param :1*msd1, 1*msd2
      1000002 1.000000e+05 # 5.611190e+02 # set of param :1*msu1, 1*msu2
      1000005 1.000000e+05 # 5.130652e+02 # msd3
      1000006 1.000000e+05 # 3.996685e+02 # msu3
      1000011 1.000000e+05 # 2.029157e+02 # set of param :1*msl1, 1*msl2
      1000012 1.000000e+05 # 1.852583e+02 # set of param :1*msn1, 1*msn2
      1000015 1.000000e+05 # 1.344909e+02 # msl3
      1000016 1.000000e+05 # 1.847085e+02 # msn3
      1000021 1.500000e+03 # 6.077137e+02 # mgo
      1000022 1.000000e+03 # 9.668807e+01 # mneu1
      1000023 1.000000e+05 # 1.810882e+02 # mneu2
      1000024 1.000325e+03 # 1.816965e+02 # mch1
      1000025 1.000000e+05 # -3.637560e+02 # mneu3
      1000035 1.000000e+05 # 3.817294e+02 # mneu4
      1000037 1.000000e+05 # 3.799393e+02 # mch2
      2000001 1.000000e+05 # 5.452285e+02 # set of param :1*msd4, 1*msd5
      2000002 1.000000e+05 # 5.492593e+02 # set of param :1*msu4, 1*msu5
      2000005 1.000000e+05 # 5.437267e+02 # msd6
      2000006 1.000000e+05 # 5.857858e+02 # msu6
      2000011 1.000000e+05 # 1.441028e+02 # set of param :1*msl4, 1*msl5
      2000015 1.000000e+05 # 2.068678e+02 # msl6
      1 0.000000e+00 # d : 0.0
      2 0.000000e+00 # u : 0.0
      3 0.000000e+00 # s : 0.0
      4 0.000000e+00 # c : 0.0
      11 0.000000e+00 # e- : 0.0
      12 0.000000e+00 # ve : 0.0
      13 0.000000e+00 # mu- : 0.0
      14 0.000000e+00 # vm : 0.0
      16 0.000000e+00 # vt : 0.0
      21 0.000000e+00 # g : 0.0
      22 0.000000e+00 # a : 0.0
      1000014 1.000000e+05 # svm : msn1 must be identical to [1000012]
      1000013 1.000000e+05 # mul- : msl1 must be identical to [1000011]
      2000013 1.000000e+05 # mur- : msl4 must be identical to [2000011]
      1000004 1.000000e+05 # cl : msu1 must be identical to [1000002]
      2000004 1.000000e+05 # cr : msu4 must be identical to [2000002]
      1000003 1.000000e+05 # sl : msd1 must be identical to [1000001]
      2000003 1.000000e+05 # sr : msd4 must be identical to [2000001]
###################################
## INFORMATION FOR MSD2
###################################
BLOCK MSD2 # 
      1 1 2.736847e+05 # set of param :1*rmd21x1, 1*rmd22x2
      2 2 2.736847e+05 # mg5 will not use this value use instead 1*mdl_rmd21x1
      3 3 2.702620e+05 # rmd23x3
###################################
## INFORMATION FOR MSE2
###################################
BLOCK MSE2 # 
      1 1 1.863063e+04 # set of param :1*rme21x1, 1*rme22x2
      2 2 1.863063e+04 # mg5 will not use this value use instead 1*mdl_rme21x1
      3 3 1.796764e+04 # rme23x3
###################################
## INFORMATION FOR MSL2
###################################
BLOCK MSL2 # 
      1 1 3.815567e+04 # set of param :1*rml21x1, 1*rml22x2
      2 2 3.815567e+04 # mg5 will not use this value use instead 1*mdl_rml21x1
      3 3 3.782868e+04 # rml23x3
###################################
## INFORMATION FOR MSOFT
###################################
BLOCK MSOFT # 
      1 1.013965e+02 # rmx1
      2 1.915042e+02 # rmx2
      3 5.882630e+02 # rmx3
      21 3.233749e+04 # mhd2
      22 -1.288001e+05 # mhu2
###################################
## INFORMATION FOR MSQ2
###################################
BLOCK MSQ2 # 
      1 1 2.998367e+05 # set of param :1*rmq21x1, 1*rmq22x2
      2 2 2.998367e+05 # mg5 will not use this value use instead 1*mdl_rmq21x1
      3 3 2.487654e+05 # rmq23x3
###################################
## INFORMATION FOR MSU2
###################################
BLOCK MSU2 # 
      1 1 2.803821e+05 # set of param :1*rmu21x1, 1*rmu22x2
      2 2 2.803821e+05 # mg5 will not use this value use instead 1*mdl_rmu21x1
      3 3 1.791371e+05 # rmu23x3
###################################
## INFORMATION FOR NMIX
###################################
BLOCK NMIX # 
      1 1 9.863644e-01 # rnn1x1
      1 2 -5.311036e-02 # rnn1x2
      1 3 1.464340e-01 # rnn1x3
      1 4 -5.311861e-02 # rnn1x4
      2 1 9.935054e-02 # rnn2x1
      2 2 9.449493e-01 # rnn2x2
      2 3 -2.698467e-01 # rnn2x3
      2 4 1.561507e-01 # rnn2x4
      3 1 -6.033880e-02 # rnn3x1
      3 2 8.770049e-02 # rnn3x2
      3 3 6.958775e-01 # rnn3x3
      3 4 7.102270e-01 # rnn3x4
      4 1 -1.165071e-01 # rnn4x1
      4 2 3.107390e-01 # rnn4x2
      4 3 6.492260e-01 # rnn4x3
      4 4 -6.843778e-01 # rnn4x4
###################################
## INFORMATION FOR SELMIX
###################################
BLOCK SELMIX # 
      1 1 1.000000e+00 # rrl1x1
      2 2 1.000000e+00 # rrl2x2
      3 3 2.824872e-01 # rrl3x3
      3 6 9.592711e-01 # rrl3x6
      4 4 1.000000e+00 # rrl4x4
      5 5 1.000000e+00 # rrl5x5
      6 3 9.592711e-01 # rrl6x3
      6 6 -2.824872e-01 # rrl6x6
###################################
## INFORMATION FOR SMINPUTS
###################################
BLOCK SMINPUTS # 
      1 1.279340e+02 # aewm1
      3 1.180000e-01 # as (note that parameter not used if you use a pdf set)
###################################
## INFORMATION FOR SNUMIX
###################################
BLOCK SNUMIX # 
      1 1 1.000000e+00 # rrn1x1
      2 2 1.000000e+00 # rrn2x2
      3 3 1.000000e+00 # rrn3x3
###################################
## INFORMATION FOR TD
###################################
BLOCK TD # 
      3 3 -1.106937e+02 # rtd3x3
###################################
## INFORMATION FOR TE
###################################
BLOCK TE # 
      3 3 -2.540197e+01 # rte3x3
###################################
## INFORMATION FOR TU
###################################
BLOCK TU # 
      3 3 -4.447525e+02 # rtu3x3
###################################
## INFORMATION FOR UMIX
###################################
BLOCK UMIX # 
      1 1 9.168349e-01 # ruu1x1
      1 2 -3.992666e-01 # ruu1x2
      2 1 3.992666e-01 # ruu2x1
      2 2 9.168349e-01 # ruu2x2
###################################
## INFORMATION FOR UPMNS
###################################
BLOCK UPMNS # 
      1 1 1.000000e+00 # rmns1x1
      2 2 1.000000e+00 # rmns2x2
      3 3 1.000000e+00 # rmns3x3
###################################
## INFORMATION FOR USQMIX
###################################
BLOCK USQMIX # 
      1 1 1.000000e+00 # rru1x1
      2 2 1.000000e+00 # rru2x2
      3 3 5.536450e-01 # rru3x3
      3 6 8.327528e-01 # rru3x6
      4 4 1.000000e+00 # rru4x4
      5 5 1.000000e+00 # rru5x5
      6 3 8.327528e-01 # rru6x3
      6 6 -5.536450e-01 # rru6x6
###################################
## INFORMATION FOR VCKM
###################################
BLOCK VCKM # 
      1 1 1.000000e+00 # rckm1x1
      2 2 1.000000e+00 # rckm2x2
      3 3 1.000000e+00 # rckm3x3
###################################
## INFORMATION FOR VMIX
###################################
BLOCK VMIX # 
      1 1 9.725578e-01 # rvv1x1
      1 2 -2.326612e-01 # rvv1x2
      2 1 2.326612e-01 # rvv2x1
      2 2 9.725578e-01 # rvv2x2
###################################
## INFORMATION FOR YD
###################################
BLOCK YD # 
      3 3 1.388402e-01 # ryd3x3
###################################
## INFORMATION FOR YE
###################################
BLOCK YE # 
      3 3 1.008908e-01 # rye3x3
###################################
## INFORMATION FOR YU
###################################
BLOCK YU # 
      3 3 8.928445e-01 # ryu3x3
###################################
## INFORMATION FOR DECAY
###################################
DECAY 6 1.561950e+00 # wt
DECAY 23 2.411433e+00 # wz
DECAY 24 2.002822e+00 # ww
DECAY 25 1.986108e-03 # wh01
DECAY 35 5.748014e-01 # wh02
DECAY 36 6.321785e-01 # wa0
DECAY 37 5.469628e-01 # wh
DECAY 1000001 0.000000e+00 # 5.312788e+00 # wsd1
DECAY 1000002 0.000000e+00 # 5.477195e+00 # wsu1
DECAY 1000003 0.000000e+00 # 5.312788e+00 # wsd2
DECAY 1000004 0.000000e+00 # 5.477195e+00 # wsu2
DECAY 1000005 0.000000e+00 # 3.736276e+00 # wsd3
DECAY 1000006 0.000000e+00 # 2.021596e+00 # wsu3
DECAY 1000011 0.000000e+00 # 2.136822e-01 # wsl1
DECAY 1000012 0.000000e+00 # 1.498816e-01 # wsn1
DECAY 1000013 0.000000e+00 # 2.136822e-01 # wsl2
DECAY 1000014 0.000000e+00 # 1.498816e-01 # wsn2
DECAY 1000015 0.000000e+00 # 1.483273e-01 # wsl3
DECAY 1000016 0.000000e+00 # 1.475190e-01 # wsn3
DECAY 1000021 1.000000e+00 # 5.506754e+00 # wgo
      8.333333e-02 3 -1 1 1000022 # br(~gl -> n2 q qbar)
      8.333333e-02 3 -2 2 1000022 # br(~gl -> n2 q qbar)
      8.333333e-02 3 -3 3 1000022 # br(~gl -> n2 q qbar)
      8.333333e-02 3 -4 4 1000022 # br(~gl -> n2 q qbar)
      1.666667e-01 3 -2 1 1000024 # br(~gl -> c1 q q'bar)
      1.666667e-01 3 -4 3 1000024 # br(~gl -> c1 q q'bar)
      1.666667e-01 3 -1000024 -1 2 # br(~gl -> c1 qq'bar)
      1.666667e-01 3 -1000024 -3 4 # br(~gl -> c1 qq'bar)

DECAY 1000023 0.000000e+00 # 2.077700e-02 # wneu2
DECAY 1000024 1.973271e-15 # 1.704145e-02 # wch1
      1.000000e+00 2 -11 1000022 # 

DECAY 1000025 0.000000e+00 # 1.915985e+00 # wneu3
DECAY 1000035 0.000000e+00 # 2.585851e+00 # wneu4
DECAY 1000037 0.000000e+00 # 2.486895e+00 # wch2
DECAY 2000001 0.000000e+00 # 2.858123e-01 # wsd4
DECAY 2000002 0.000000e+00 # 1.152973e+00 # wsu4
DECAY 2000003 0.000000e+00 # 2.858123e-01 # wsd5
DECAY 2000004 0.000000e+00 # 1.152973e+00 # wsu5
DECAY 2000005 0.000000e+00 # 8.015663e-01 # wsd6
DECAY 2000006 0.000000e+00 # 7.373133e+00 # wsu6
DECAY 2000011 0.000000e+00 # 2.161216e-01 # wsl4
DECAY 2000013 0.000000e+00 # 2.161216e-01 # wsl5
DECAY 2000015 0.000000e+00 # 2.699061e-01 # wsl6
DECAY 1 0.000000e+00 # d : 0.0
DECAY 2 0.000000e+00 # u : 0.0
DECAY 3 0.000000e+00 # s : 0.0
DECAY 4 0.000000e+00 # c : 0.0
DECAY 5 0.000000e+00 # b : 0.0
DECAY 11 0.000000e+00 # e- : 0.0
DECAY 12 0.000000e+00 # ve : 0.0
DECAY 13 0.000000e+00 # mu- : 0.0
DECAY 14 0.000000e+00 # vm : 0.0
DECAY 15 0.000000e+00 # ta- : 0.0
DECAY 16 0.000000e+00 # vt : 0.0
DECAY 21 0.000000e+00 # g : 0.0
DECAY 22 0.000000e+00 # a : 0.0
DECAY 1000022 0.000000e+00 # n1 : 0.0
###################################
## INFORMATION FOR QNUMBERS 1000022
###################################
BLOCK QNUMBERS 1000022 #  n1
      1 0 # 3 times electric charge
      2 2 # number of spin states (2s+1)
      3 1 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 0 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 1000023
###################################
BLOCK QNUMBERS 1000023 #  n2
      1 0 # 3 times electric charge
      2 2 # number of spin states (2s+1)
      3 1 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 0 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 1000025
###################################
BLOCK QNUMBERS 1000025 #  n3
      1 0 # 3 times electric charge
      2 2 # number of spin states (2s+1)
      3 1 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 0 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 1000035
###################################
BLOCK QNUMBERS 1000035 #  n4
      1 0 # 3 times electric charge
      2 2 # number of spin states (2s+1)
      3 1 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 0 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 1000024
###################################
BLOCK QNUMBERS 1000024 #  x1+
      1 3 # 3 times electric charge
      2 2 # number of spin states (2s+1)
      3 1 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 1000037
###################################
BLOCK QNUMBERS 1000037 #  x2+
      1 3 # 3 times electric charge
      2 2 # number of spin states (2s+1)
      3 1 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 1000021
###################################
BLOCK QNUMBERS 1000021 #  go
      1 0 # 3 times electric charge
      2 2 # number of spin states (2s+1)
      3 8 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 0 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 35
###################################
BLOCK QNUMBERS 35 #  h2
      1 0 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 1 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 0 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 36
###################################
BLOCK QNUMBERS 36 #  h3
      1 0 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 1 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 0 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 37
###################################
BLOCK QNUMBERS 37 #  h+
      1 3 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 1 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 1000012
###################################
BLOCK QNUMBERS 1000012 #  sve
      1 0 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 1 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 1000014
###################################
BLOCK QNUMBERS 1000014 #  svm
      1 0 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 1 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 1000016
###################################
BLOCK QNUMBERS 1000016 #  svt
      1 0 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 1 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 1000011
###################################
BLOCK QNUMBERS 1000011 #  el-
      1 -3 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 1 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 1000013
###################################
BLOCK QNUMBERS 1000013 #  mul-
      1 -3 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 1 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 1000015
###################################
BLOCK QNUMBERS 1000015 #  ta1-
      1 -3 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 1 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 2000011
###################################
BLOCK QNUMBERS 2000011 #  er-
      1 -3 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 1 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 2000013
###################################
BLOCK QNUMBERS 2000013 #  mur-
      1 -3 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 1 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 2000015
###################################
BLOCK QNUMBERS 2000015 #  ta2-
      1 -3 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 1 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 1000002
###################################
BLOCK QNUMBERS 1000002 #  ul
      1 2 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 3 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 1000004
###################################
BLOCK QNUMBERS 1000004 #  cl
      1 2 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 3 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 1000006
###################################
BLOCK QNUMBERS 1000006 #  t1
      1 2 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 3 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 2000002
###################################
BLOCK QNUMBERS 2000002 #  ur
      1 2 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 3 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 2000004
###################################
BLOCK QNUMBERS 2000004 #  cr
      1 2 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 3 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 2000006
###################################
BLOCK QNUMBERS 2000006 #  t2
      1 2 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 3 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 1000001
###################################
BLOCK QNUMBERS 1000001 #  dl
      1 -1 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 3 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 1000003
###################################
BLOCK QNUMBERS 1000003 #  sl
      1 -1 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 3 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 1000005
###################################
BLOCK QNUMBERS 1000005 #  b1
      1 -1 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 3 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 2000001
###################################
BLOCK QNUMBERS 2000001 #  dr
      1 -1 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 3 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 2000003
###################################
BLOCK QNUMBERS 2000003 #  sr
      1 -1 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 3 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)
###################################
## INFORMATION FOR QNUMBERS 2000005
###################################
BLOCK QNUMBERS 2000005 #  b2
      1 -1 # 3 times electric charge
      2 1 # number of spin states (2s+1)
      3 3 # colour rep (1: singlet, 3: triplet, 8: octet)
      4 1 # particle/antiparticle distinction (0=own anti)

